Accurate dark matter halo elongation from weak-lensing stacking analysis

Shape estimates that quantify the halo anisotropic mass distribution are valuable parameters that provide information on their assembly process and evolution. Measurements of the mean shapes for a sample of cluster-sized halos can be used to test halo formation scenarios, as well as improving the modelling of potential biases in constraining cosmological parameters using these systems. In this work, we test the recovery of halo cluster shapes and masses applying weak-lensing stacking techniques. To this end, we use lensing $shear$ and a new dark matter halo catalogue, derived from the light-cone output of the cosmological simulation MICE-GC. We perform this study by combining the lensing signals obtained for several samples of halos, selected according to their mass and redshift, taking into account the main directions of the dark-matter distributions. In the analysis we test the impact of several potential systematics, such as the adopted modelling, the contribution of the neighbouring mass distributions, miscentering and misalignment effects. Our results show that, when some considerations regarding the halo relaxation state are taken into account, the lensing semi-axis ratio estimates are in agreement within $5\%$ with the mean shapes of the projected dark-matter particle distribution of the stacked halos. The methodology presented provides a useful tool to derive reliable shapes of galaxy clusters and to contrast them with those expected from numerical simulations. Furthermore, our proposed modelling, which takes into account the contribution of neighbouring halos, allows one to constrain the elongation of the surrounding mass distribution.

==> Halo shapes using weak-lensing/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
